Vertically resolved magma ocean-protoatmosphere evolution: H$_2$, H$_2$O, CO$_2$, CH$_4$, CO, O$_2$, and N$_2$ as primary absorbers

The earliest atmospheres of rocky planets originate from extensive volatile release during magma ocean epochs that occur during assembly of the planet. These establish the initial distribution of the major volatile elements between different chemical reservoirs that subsequently evolve via geological cycles. Current theoretical techniques are limited in exploring the anticipated range of compositional and thermal scenarios of early planetary evolution, even though these are of prime importance to aid astronomical inferences on the environmental context and geological history of extrasolar planets. Here, we present a coupled numerical framework that links an evolutionary, vertically-resolved model of the planetary silicate mantle with a radiative-convective model of the atmosphere. Using this method we investigate the early evolution of idealized Earth-sized rocky planets with end-member, clear-sky atmospheres dominated by either H$_2$, H$_2$O, CO$_2$, CH$_4$, CO, O$_2$, or N$_2$. We find central metrics of early planetary evolution, such as energy gradient, sequence of mantle solidification, surface pressure, or vertical stratification of the atmosphere, to be intimately controlled by the dominant volatile and outgassing history of the planet. Thermal sequences fall into three general classes with increasing cooling timescale: CO, N$_2$, and O$_2$ with minimal effect, H$_2$O, CO$_2$, and CH$_4$ with intermediate influence, and H$_2$ with several orders of magnitude increase in solidification time and atmosphere vertical stratification. Our numerical experiments exemplify the capabilities of the presented modeling framework and link the interior and atmospheric evolution of rocky exoplanets with multi-wavelength astronomical observations.

==> journal_abbr.txt <==
\newcommand\maps{{Meteorit. Planet. Sci. }}
\newcommand\pnas{{Proc. Natl. Acad. Sci. }}
\newcommand\aj{{Astron. J. }}%
          % Astronomical Journal
\newcommand\actaa{{Acta Astron. }}%
  % Acta Astronomica
\newcommand\araa{{Annu. Rev. Astron. Astrophys. }}%
          % Annual Review of Astron and Astrophys
\newcommand\apj{{Astrophys. J. }}%
          % Astrophysical Journal
\newcommand\apjl{{Astrophys. J. Lett. }}%
          % Astrophysical Journal, Letters
\newcommand\apjs{{Astrophys. J. Suppl. }}%
          % Astrophysical Journal, Supplement
\newcommand\ao{{Appl.~Opt. }}%
          % Applied Optics
\newcommand\apss{{Astrophys. Space Sci. }}%
          % Astrophysics and Space Science
\newcommand\aap{{Astron. Astrophys. }}%
          % Astronomy and Astrophysics
\newcommand\aapr{{Astron. Astrophys. Rev. }}%
          % Astronomy and Astrophysics Reviews
\newcommand\aaps{{A\&AS }}%
          % Astronomy and Astrophysics, Supplement
\newcommand\azh{{AZh }}%
          % Astronomicheskii Zhurnal
\newcommand\baas{{BAAS }}%
          % Bulletin of the AAS
\newcommand\caa{{Chinese Astron. Astrophys. }}%
  % Chinese Astronomy and Astrophysics
\newcommand\cjaa{{Chinese J. Astron. Astrophys. }}%
  % Chinese Journal of Astronomy and Astrophysics
\newcommand\epsl{{Earth Planet. Sci. Lett. }}%
  % Earth and Planetary Science Letters
\newcommand\icarus{{Icarus }}%
  % Icarus
\newcommand\jcap{{J. Cosmology Astropart. Phys. }}%
  % Journal of Cosmology and Astroparticle Physics
\newcommand\jrasc{{JRASC }}%
          % Journal of the RAS of Canada
\newcommand\memras{{MmRAS }}%
          % Memoirs of the RAS
\newcommand\mnras{{Mon. Not. R. Astron. Soc. }}%
          % Monthly Notices of the RAS
\newcommand\na{{New A }}%
  % New Astronomy
\newcommand\nar{{New A Rev. }}%
  % New Astronomy Review
\newcommand\pra{{Phys.~Rev.~A }}%
          % Physical Review A: General Physics
\newcommand\prb{{Phys.~Rev.~B }}%
          % Physical Review B: Solid State
\newcommand\prc{{Phys.~Rev.~C }}%
          % Physical Review C
\newcommand\prd{{Phys.~Rev.~D }}%
          % Physical Review D
\newcommand\pre{{Phys.~Rev.~E }}%
          % Physical Review E
\newcommand\prl{{Phys.~Rev.~Lett. }}%
          % Physical Review Letters
\newcommand\pasa{{PASA }}%
  % Publications of the Astron. Soc. of Australia
\newcommand\pasp{{PASP }}%
          % Publications of the ASP
\newcommand\pasj{{PASJ }}%
          % Publications of the ASJ
\newcommand\qjras{{QJRAS }}%
          % Quarterly Journal of the RAS
\newcommand\rmxaa{{Rev. Mexicana Astron. Astrofis. }}%
  % Revista Mexicana de Astronomia y Astrofisica
\newcommand\skytel{{S\&T }}%
          % Sky and Telescope
\newcommand\solphys{{Sol.~Phys. }}%
          % Solar Physics
\newcommand\sovast{{Soviet~Ast. }}%
          % Soviet Astronomy
\newcommand\ssr{{Space~Sci.~Rev. }}%
          % Space Science Reviews
\newcommand\zap{{ZAp }}%
          % Zeitschrift fuer Astrophysik
\newcommand\nat{{Nature }}%
          % Nature
\newcommand\iaucirc{{IAU~Circ. }}%
          % IAU Cirulars
\newcommand\aplett{{Astrophys.~Lett. }}%
          % Astrophysics Letters and Communications
\newcommand\apspr{{Astrophys.~Space~Phys.~Res. }}%
          % Astrophysics Space Physics Research
\newcommand\bain{{Bull.~Astron.~Inst.~Netherlands }}%
          % Bulletin Astronomical Institute of the Netherlands
\newcommand\fcp{{Fund.~Cosmic~Phys. }}%
          % Fundamental Cosmic Physics
\newcommand\gca{{Geochim.~Cosmochim.~Acta }}%
          % Geochimica Cosmochimica Acta
\newcommand\grl{{Geophys.~Res.~Lett. }}%
          % Geophysics Research Letters
\newcommand\jcp{{J.~Chem.~Phys. }}%
          % Journal of Chemical Physics
\newcommand\jgr{{J.~Geophys.~Res. }}%
          % Journal of Geophysical Research
\newcommand\jgrp{{J.~Geophys.~Res.~Planets }}%
          % Journal of Geophysical Research
\newcommand\jqsrt{{J.~Quant.~Spec.~Radiat.~Transf. }}%
          % Journal of Quantitiative Spectroscopy and Radiative Trasfer
\newcommand\memsai{{Mem.~Soc.~Astron.~Italiana }}%
          % Mem. Societa Astronomica Italiana
\newcommand\nphysa{{Nucl.~Phys.~A }}%
          % Nuclear Physics A
\newcommand\physrep{{Phys.~Rep. }}%
          % Physics Reports
\newcommand\physscr{{Phys.~Scr. }}%
          % Physica Scripta
\newcommand\planss{{Planet.~Space~Sci. }}%
          % Planetary Space Science
\newcommand\procspie{{Proc.~SPIE }}%
          % Proceedings of the SPIE
\newcommand\helvet{{Helvetica~Phys.~Acta }}%
          % Helvetica Phys. Acta?
